A verification of Wilf's conjecture up to genus 100

For a numerical semigroup $S \subseteq \mathbb{N}$, let $m,e,c,g$ denote its multiplicity, embedding dimension, conductor and genus, respectively. Wilf's conjecture (1978) states that $e(c-g) \ge c$. As of 2023, Wilf's conjecture has been verified by computer up to genus $g \le 66$. In this paper, we extend the verification of Wilf's conjecture up to genus $g \le 100$. This is achieved by combining three main ingredients: (1) a theorem in 2020 settling Wilf's conjecture in the case $e \ge m/3$, (2) an efficient trimming of the tree $\mathcal{T}$ of numerical groups identifying and cutting out irrelevant subtrees, and (3) the implementation of a fast parallelized algorithm to construct the tree $\mathcal{T}$ up to a given genus. We further push the verification of Wilf's conjecture up to genus $120$ in the particular case where $m$ divides $c$. Finally, we unlock three previously unknown values of the number $n_g$ of numerical semigroups of genus $g$, namely for $g=73,74,75$.

==> ratio_100.txt <==
g r
1 1.0
2 1.0
3 1.0
4 2.0
5 1.5
6 1.3333333333333333
7 1.5
8 1.5
9 1.4444444444444444
10 1.4615384615384615
11 1.4736842105263157
12 1.4642857142857142
13 1.4634146341463414
14 1.4666666666666666
15 1.4659090909090908
16 1.4651162790697674
17 1.4656084656084656
18 1.4657039711191335
19 1.4655172413793103
20 1.4655462184873949
21 1.4655963302752293
22 1.4632237871674492
23 1.4657754010695188
24 1.4662531922655966
25 1.465041054988803
26 1.4643342391304348
27 1.4653212711667827
28 1.4653316447680862
29 1.4653486739048236
30 1.4652388675906811
31 1.4639865153840348
32 1.4655794610943085
33 1.46482968869086
34 1.4650758837090163
35 1.464642215168088
36 1.464703512489182
37 1.4650270217957142
38 1.4648431863736164
39 1.4648078876662647
40 1.4648074121724646
41 1.4646480121990948
42 1.464778738470927
43 1.4646157907613648
44 1.464574469058856
45 1.4644877499786066
46 1.464490547595629
47 1.4645417911426348
48 1.4645724210209734
49 1.4644407655338785
50 1.464332988056931
51 1.4643214460700822
52 1.4644248711477916
53 1.4643616833758055
54 1.464157269279348
55 1.4641316968771503
56 1.464180254487198
57 1.4642308326706253
58 1.4641352364188032
59 1.4639922132509067
60 1.4639670611123135
61 1.4640153081300957
62 1.4640425959315275
63 1.4639133154113135
64 1.463790009687546
65 1.4637502096608217
66 1.4638238667269194
67 1.4638045007880347
68 1.463572177524139
69 1.4632592723106945
70 1.4628787498020435
71 1.4623780334926706
72 1.4613208632955705
73 1.4595942250451686
74 1.4572102005728675
75 1.4541373302631349
76 1.4502454623910421
77 1.4451192172173415
78 1.4388284324423495
79 1.431497491778109
80 1.4232236565131748
81 1.4141758928175518
82 1.4039223596358257
83 1.3926865079355992
84 1.3807441206928182
85 1.3683625393350587
86 1.3554409884910459
87 1.3414925204952048
88 1.326813874442979
89 1.3114292173349626
90 1.295260565144065
91 1.278590697985662
92 1.2596618089667146
93 1.2383429526528125
94 1.2141960159927028
95 1.186528755025911
96 1.1529634310839083
97 1.106857267409996
98 1.041605041986694
99 0.9379356244422511
100 0.746263374905064

==> ratio_120.txt <==
g r
1 1.0
2 1.0
3 1.0
4 1.0
5 2.0
6 1.5
7 1.3333333333333333
8 1.25
9 1.4
10 1.4285714285714286
11 1.4
12 1.3571428571428572
13 1.368421052631579
14 1.3846153846153846
15 1.3611111111111112
16 1.3673469387755102
17 1.3880597014925373
18 1.3763440860215055
19 1.3828125
20 1.384180790960452
21 1.3877551020408163
22 1.338235294117647
23 1.3714285714285714
24 1.3830128205128205
25 1.3835457705677867
26 1.379396984924623
27 1.3879781420765027
28 1.3910761154855642
29 1.3314465408805032
30 1.3752952290977798
31 1.3798729177399967
32 1.3858120721841942
33 1.3777278850471486
34 1.3929339677987094
35 1.3908933501801675
36 1.3286790929277976
37 1.3803398242637563
38 1.3742180477334849
39 1.390775597383527
40 1.3767217300327308
41 1.3952492836276678
42 1.3910064860435134
43 1.326535450891077
44 1.3829836785649485
45 1.370120600830636
46 1.3936868221308512
47 1.3762328518485856
48 1.3980144135337
49 1.3903634723989946
50 1.3259402372874858
51 1.3859850230448054
52 1.3666754067529787
53 1.3961378213102078
54 1.375525511408856
55 1.399946528131504
56 1.3899325166647545
57 1.3257117930291815
58 1.3883793163537486
59 1.3644891780574018
60 1.397883359838065
61 1.375472022114257
62 1.4015178051211616
63 1.3893395222069478
64 1.3259553454680768
65 1.390107663415501
66 1.3628225953785655
67 1.3992422901408692
68 1.3753342770380987
69 1.4027820074936443
70 1.388960413286893
71 1.3264795932974578
72 1.3915387645694797
73 1.3615796373357083
74 1.4001197818991957
75 1.3752139091912723
76 1.4034377941192462
77 1.388299007100519
78 1.3266037223880736
79 1.3913974271554541
80 1.3585622829869217
81 1.3970854205537655
82 1.3691936689597042
83 1.3951105880010868
84 1.3750125517973577
85 1.3081225029524939
86 1.3678481312759523
87 1.3251161247379735
88 1.3592771921891176
89 1.3212625722689737
90 1.3429486682535807
91 1.313247991944896
92 1.2277214205926157
93 1.2919818146042519
94 1.2317332578086961
95 1.2740748058035711
96 1.222573969681878
97 1.2531936999595152
98 1.2145109623783028
99 1.0876110234792913
100 1.1874792742118998
101 1.095761458897312
102 1.1709016603954903
103 1.097806702527943
104 1.1538802778480672
105 1.1045310052563504
106 0.8940501048254739
107 1.0703704582037141
108 0.9262512836872149
109 1.0609750042058397
110 0.9671442381926685
111 1.0513347875266505
112 1.0017876304281965
113 0.7636868950862328
114 0.963981964102703
115 0.8677174090577613
116 0.90716318762371
117 0.8257285430044243
118 0.7208240674039451
119 0.5186348636242893
120 0.11127031254009943
